Semantic Watermarking with Order-Robust Detection over Sub-sentence Units

Semantic watermarks tie the mark to sentence meaning rather than token choices, promising robustness to content-preserving edits. However, the detector only observes attacker-supplied text, which can be reworded, reordered, or resegmented to evade detection without content loss. Rewording, reordering, and resegmentation all cause embedding displacement: detection tests embeddings different from those selected during watermarking and can therefore lose the mark. Our adaptive embedding displacement attack (EDA) admits all three edits under a single objective that maximizes this displacement. It uses a public paraphraser and surrogate encoder without access to the provider's generator or secret key. At a 5% false-positive rate (FPR) and content-preservation threshold $\bar{q}=90\%$, EDA successfully removes the mark on between 32.6% and 47.9% of documents across four schemes, the highest among the tested attacks. Therefore, EDA evaluates the schemes' robustness more thoroughly than passive paraphrasing. To address these vulnerabilities, we design (k)-SwordStamp: semantic watermarks with order-robust detection over sub-sentence units, reducing sensitivity to attacker-chosen structure at a small quality cost. Against k-SwordStamp, the strongest no-box attack we test is an EDA variant adapted to its design, with a 10.8% attack-success rate. A stronger EDA with access to the provider's detector and secret key reaches a 39.7% attack-success rate, compared with 65.5% on k-SemStamp. Our code is available at https://github.com/D-Diaa/SwordStamp.

==> plots/data/attack_channels/ksemstamp.dat <==
series setting endpoint reword reorder reseg zret evading_reword evading_reorder evading_reseg evading_quality evading_n evading_quality_pass evading_quality_pass_numer evading_quality_pass_denom
pegasus Peg point 0.232216 0.009072 0.008036 77.926735 0.299595 0.011294 0.015827 0.818041 97.000000 0.216495 21.000000 97.000000
pegasus-bigram Peg+B point 0.244155 0.016243 0.010585 76.507363 0.282996 0.010430 0.012757 0.828686 104.000000 0.269231 28.000000 104.000000
parrot Par point 0.157825 0.008276 0.009595 78.851922 0.183187 0.008784 0.016748 0.894886 88.000000 0.534091 47.000000 88.000000
parrot-bigram Par+B point 0.132253 0.006926 0.007631 83.453060 0.153250 0.004693 0.010598 0.911934 81.000000 0.654321 53.000000 81.000000
dipper-order O20 start 0.195669 0.049294 0.065778 44.088541 0.211131 0.065582 0.081022 0.893092 415.000000 0.583133 242.000000 415.000000
dipper-order O40 none 0.198120 0.104842 0.064067 38.537646 0.212021 0.119611 0.074654 0.881956 484.000000 0.553719 268.000000 484.000000
dipper-order O80 end 0.225918 0.182928 0.068220 28.121948 0.232768 0.195138 0.075537 0.874700 639.000000 0.485133 310.000000 639.000000
dipper-lexical L20 start 0.195669 0.049294 0.065778 44.088541 0.211131 0.065582 0.081022 0.893092 415.000000 0.583133 242.000000 415.000000
dipper-lexical L40 none 0.264823 0.053771 0.082834 40.046172 0.279187 0.061349 0.096232 0.860101 462.000000 0.424242 196.000000 462.000000
dipper-lexical L80 end 0.452392 0.125983 0.128908 22.784596 0.470853 0.135918 0.135764 0.690227 689.000000 0.066763 46.000000 689.000000
adaptive-pos-sent K1 start 0.277944 0.041302 0.104295 49.094080 0.304114 0.046917 0.126722 0.938787 327.000000 0.816514 267.000000 327.000000
adaptive-pos-sent K2 none 0.300512 0.048019 0.127584 42.006815 0.324756 0.053688 0.153731 0.920543 430.000000 0.711628 306.000000 430.000000
adaptive-pos-sent K4 none 0.320133 0.060814 0.134085 38.015203 0.343629 0.066171 0.155955 0.913542 464.000000 0.691810 321.000000 464.000000
adaptive-pos-sent K8 none 0.335342 0.068001 0.149651 34.951642 0.354070 0.074477 0.169733 0.909607 484.000000 0.646694 313.000000 484.000000
adaptive-pos-sent K16 none 0.349422 0.077748 0.155728 29.968869 0.366219 0.083279 0.171706 0.895128 561.000000 0.607843 341.000000 561.000000
adaptive-pos-sent K32 none 0.367905 0.090419 0.164468 27.625899 0.385206 0.097360 0.182920 0.877797 584.000000 0.527397 308.000000 584.000000
adaptive-pos-sent K64 end 0.383089 0.101882 0.162169 24.954203 0.395583 0.105147 0.175515 0.863831 623.000000 0.460674 287.000000 623.000000
adaptive-bag-sent K1 start 0.295107 0.046318 0.114719 85.854195 0.310803 0.035931 0.170067 0.944928 115.000000 0.791304 91.000000 115.000000
adaptive-bag-sent K2 none 0.344475 0.062405 0.147836 78.539097 0.359392 0.047504 0.192896 0.923971 162.000000 0.716049 116.000000 162.000000
adaptive-bag-sent K4 none 0.376211 0.078145 0.167969 73.090849 0.392558 0.066002 0.211799 0.906738 188.000000 0.648936 122.000000 188.000000
adaptive-bag-sent K8 none 0.405051 0.095591 0.194345 67.183131 0.430505 0.085420 0.226610 0.872200 247.000000 0.502024 124.000000 247.000000
adaptive-bag-sent K16 none 0.431438 0.103680 0.206883 61.049683 0.458503 0.094109 0.243639 0.848201 315.000000 0.384127 121.000000 315.000000
adaptive-bag-sent K32 none 0.455056 0.119402 0.208049 56.856419 0.486440 0.113769 0.248722 0.815602 360.000000 0.327778 118.000000 360.000000
adaptive-bag-sent K64 end 0.479330 0.137016 0.212533 52.773332 0.512247 0.134615 0.239948 0.790687 417.000000 0.242206 101.000000 417.000000
adaptive-bag-semspans K1 start 0.292039 0.045750 0.097610 77.390534 0.293291 0.037004 0.119568 0.951042 80.000000 0.800000 64.000000 80.000000
adaptive-bag-semspans K2 none 0.336302 0.062143 0.110152 71.448581 0.347828 0.049548 0.117437 0.916923 130.000000 0.730769 95.000000 130.000000
adaptive-bag-semspans K4 none 0.365635 0.074780 0.125341 66.557350 0.377982 0.059368 0.138168 0.888923 161.000000 0.590062 95.000000 161.000000
adaptive-bag-semspans K8 none 0.393488 0.089675 0.143162 60.524226 0.413169 0.080083 0.153187 0.858577 239.000000 0.464435 111.000000 239.000000
adaptive-bag-semspans K16 none 0.424884 0.104149 0.152440 58.095438 0.448816 0.094131 0.168216 0.845850 249.000000 0.369478 92.000000 249.000000
adaptive-bag-semspans K32 none 0.449343 0.114521 0.154077 50.576498 0.475920 0.108909 0.173753 0.817533 327.000000 0.314985 103.000000 327.000000
adaptive-bag-semspans K64 end 0.470029 0.130992 0.160753 50.059684 0.497622 0.132380 0.173954 0.782195 366.000000 0.248634 91.000000 366.000000


==> plots/data/channel_response/reorder-base.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.105457 82.6354 0.941297 0.905553 0.1 1023
0.26915 77.3356 1.24325 1.13048 0.25 1023
0.469087 68.3806 1.49308 1.42157 0.5 1022
0.698883 54.7835 1.84243 1.83684 0.75 1022
1 37.8587 2.52552 2.45751 1 1022


==> plots/data/channel_response/reorder-bestn.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.105367 83.4965 0.75693 0.732673 0.1 1023
0.25263 77.9545 0.920076 0.861795 0.25 1023
0.454466 70.7558 1.31743 1.19316 0.5 1023
0.686392 57.0587 1.77933 1.68949 0.75 1023
1 40.4482 2.53659 2.35048 1 1023


==> plots/data/channel_response/reorder-diverse.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0996978 99.9829 0.0294898 0.0239906 0.1 1024
0.241359 99.9674 0.0340866 0.033864 0.25 1024
0.434589 99.9173 0.0690644 0.0593308 0.5 1024
0.657135 99.8465 0.0858929 0.071883 0.75 1024
1 99.7875 0.0909445 0.0815318 1 1024


==> plots/data/channel_response/reorder-fixed.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0963751 99.9804 0.0275431 0.0195768 0.1 1024
0.222913 99.9727 0.0298639 0.0262083 0.25 1024
0.394041 99.9374 0.0644038 0.0490416 0.5 1024
0.613836 99.9139 0.0697575 0.0529127 0.75 1024
1 99.8821 0.0689528 0.0556847 1 1024


==> plots/data/channel_response/reorder-kbase.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.10898 83.9299 0.826553 0.744889 0.1 1023
0.269143 79.111 0.91774 0.888165 0.25 1023
0.492485 69.7572 1.27139 1.27167 0.5 1022
0.728982 55.8173 1.60927 1.65429 0.75 1022
1 36.1387 2.33526 2.31416 1 1022


==> plots/data/channel_response/reorder-kbestn.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0988181 86.4011 0.707338 0.655154 0.1 1023
0.243089 81.5031 0.895882 0.862107 0.25 1023
0.447364 74.9385 1.14964 1.19547 0.5 1023
0.674489 63.5003 1.7657 1.72884 0.75 1023
1 44.2593 2.59105 2.48946 1 1023


==> plots/data/channel_response/reorder-kdiverse.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.104215 99.9861 0.0228825 0.0138752 0.1 1024
0.272286 99.9637 0.0305752 0.025341 0.25 1024
0.484995 99.8714 0.0932068 0.073371 0.5 1024
0.717013 99.9294 0.050667 0.0391205 0.75 1024
1 99.9057 0.0552381 0.0463369 1 1024


==> plots/data/channel_response/reorder-kfixed.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0913181 100.001 0.0134815 0.0148782 0.1 1024
0.231315 99.9863 0.0354499 0.035551 0.25 1024
0.427626 99.9539 0.0431974 0.0371535 0.5 1024
0.647955 99.9657 0.0348363 0.037204 0.75 1024
1 99.9354 0.0393145 0.0359151 1 1024


==> plots/data/channel_response/reorder-kspan.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.103489 99.5793 0.198386 0.193546 0.1 1024
0.237324 99.6579 0.216397 0.232747 0.25 1024
0.466182 99.6764 0.266977 0.330548 0.5 1024
0.699779 99.6831 0.326518 0.435052 0.75 1024
1 99.7464 0.39437 0.630715 1 1024


==> plots/data/channel_response/reorder-span.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.106734 99.8547 0.180188 0.176947 0.1 1024
0.238499 99.9514 0.185955 0.172195 0.25 1024
0.458229 99.8689 0.198197 0.195128 0.5 1024
0.696467 99.8216 0.226739 0.20855 0.75 1024
1 99.8165 0.254121 0.243464 1 1024


==> plots/data/channel_response/reseg-base.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0778577 80.8971 0.846245 0.819845 0.2 2046
0.180365 58.9332 1.33118 1.24761 0.5 2044
0.311376 35.4073 1.71484 1.59403 1 2042


==> plots/data/channel_response/reseg-bestn.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0799166 80.874 0.783778 0.697864 0.2 2046
0.17887 59.5122 1.15544 1.11627 0.5 2044
0.306294 37.3734 1.57338 1.57424 1 2044


==> plots/data/channel_response/reseg-diverse.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0774624 93.2982 0.424236 0.428223 0.2 2048
0.17183 85.9291 0.765288 0.752835 0.5 2048
0.299374 77.3565 1.31332 1.24278 1 2048


==> plots/data/channel_response/reseg-fixed.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0764962 94.4779 0.432677 0.407305 0.2 2048
0.174007 88.4536 0.803679 0.796036 0.5 2048
0.303687 81.9922 1.28102 1.22052 1 2048


==> plots/data/channel_response/reseg-kbase.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0805279 80.5254 0.782211 0.78607 0.2 2045
0.180302 58.7937 1.10172 1.12577 0.5 2045
0.314393 34.6437 1.36028 1.42628 1 2043


==> plots/data/channel_response/reseg-kbestn.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0746763 84.4071 0.690395 0.689399 0.2 2046
0.170541 66.909 1.15035 1.16632 0.5 2045
0.298789 47.4234 1.62961 1.58484 1 2045


==> plots/data/channel_response/reseg-kdiverse.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0809893 93.5735 0.417659 0.43109 0.2 2048
0.183233 86.4256 0.666404 0.651111 0.5 2048
0.315002 78.8378 1.01502 0.98703 1 2048


==> plots/data/channel_response/reseg-kfixed.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0784707 95.7898 0.378828 0.385043 0.2 2048
0.177166 91.8738 0.654007 0.691191 0.5 2048
0.304502 88.3435 0.988231 1.0398 1 2048


==> plots/data/channel_response/reseg-kspan.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0798624 98.283 0.310178 0.314903 0.2 2048
0.177029 96.9642 0.468007 0.46873 0.5 2048
0.301953 95.7444 0.638602 0.641714 1 2048


==> plots/data/channel_response/reseg-span.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.078147 98.1482 0.308663 0.308921 0.2 2048
0.176493 96.4983 0.477667 0.443608 0.5 2048
0.303679 94.6449 0.626954 0.610523 1 2048


==> plots/data/channel_response/reword-base.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0417075 87.0903 1.09727 1.0965 0.1 1023
0.102628 69.857 1.62061 1.5465 0.25 1023
0.199846 46.1625 2.03866 1.91719 0.5 1023
0.291188 28.5098 2.20131 2.25267 0.75 1023
0.379254 16.3929 2.259 2.46196 1 1023


==> plots/data/channel_response/reword-bestn.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0413054 89.3657 0.902535 0.844683 0.1 1023
0.102388 73.3754 1.38853 1.30428 0.25 1023
0.200053 51.4213 1.87873 1.75876 0.5 1023
0.291838 33.3817 2.12072 2.10349 0.75 1023
0.378567 20.0832 2.21541 2.35474 1 1023


==> plots/data/channel_response/reword-diverse.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0417293 93.8669 0.558234 0.547817 0.1 1024
0.101786 84.898 0.942808 0.910803 0.25 1024
0.197989 68.5808 1.46301 1.43248 0.5 1024
0.288754 53.2153 1.80975 1.8541 0.75 1024
0.376054 39.3864 2.06829 2.09431 1 1024


==> plots/data/channel_response/reword-fixed.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0415362 96.2398 0.441248 0.422963 0.1 1024
0.101612 89.8247 0.851341 0.781579 0.25 1024
0.197254 76.924 1.3543 1.31819 0.5 1024
0.287508 63.2323 1.88928 1.87713 0.75 1024
0.375143 47.8185 2.51427 2.53659 1 1024


==> plots/data/channel_response/reword-kbase.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0413922 90.2558 0.893121 0.826072 0.1 1023
0.101822 75.7485 1.37191 1.24543 0.25 1023
0.197151 52.5836 1.79197 1.69053 0.5 1023
0.287108 35.5434 1.93346 1.82309 0.75 1023
0.373551 22.2937 2.12128 2.08934 1 1023


==> plots/data/channel_response/reword-kbestn.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0404049 94.681 0.630414 0.578657 0.1 1023
0.0995073 86.4548 1.06571 0.957938 0.25 1023
0.194201 73.8204 1.43863 1.48809 0.5 1023
0.284074 59.4246 1.80515 1.7383 0.75 1023
0.369991 44.8187 2.17359 2.12977 1 1023


==> plots/data/channel_response/reword-kdiverse.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0410663 95.2259 0.523618 0.493054 0.1 1024
0.101778 88.5165 0.823276 0.76522 0.25 1024
0.197464 76.1307 1.26988 1.11641 0.5 1024
0.288161 62.8989 1.55121 1.40488 0.75 1024
0.374323 49.0989 1.73595 1.65839 1 1024


==> plots/data/channel_response/reword-kfixed.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0405056 98.2628 0.370165 0.35491 0.1 1024
0.0992583 94.6494 0.623787 0.612716 0.25 1024
0.192995 86.2373 1.00605 1.02406 0.5 1024
0.282504 76.5574 1.41617 1.29361 0.75 1024
0.368288 64.2571 1.85875 1.68743 1 1024


==> plots/data/channel_response/reword-kspan.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.0408268 95.3949 0.575237 0.539876 0.1 1024
0.0992583 89.2686 0.814599 0.798938 0.25 1024
0.193256 79.6104 1.09062 1.07797 0.5 1024
0.282782 69.6784 1.24523 1.35841 0.75 1024
0.367861 60.1404 1.48062 1.46078 1 1024


==> plots/data/channel_response/reword-span.dat <==
x y em ep ratio n
0 100 0 0 0 0
0.041159 93.3399 0.652289 0.614256 0.1 1024
0.101515 83.7256 0.919391 0.883175 0.25 1024
0.197187 68.3572 1.18303 1.14662 0.5 1024
0.288608 53.3046 1.42532 1.34229 0.75 1024
0.375756 38.777 1.63217 1.52054 1 1024


==> plots/data/cross_scheme/firmstamp-adaptive-base.dat <==
bar y em ep n
0.65 0.287109 0.0273438 0.0273438 1024
0.7 0.277344 0.0263672 0.0273438 1024
0.75 0.253906 0.0234375 0.0263672 1024
0.8 0.22168 0.0205078 0.0263672 1024
0.85 0.201172 0.0185547 0.0253906 1024
0.9 0.163086 0.0205078 0.0224609 1024
0.95 0.103516 0.0136719 0.0205078 1024


==> plots/data/cross_scheme/firmstamp-adaptive-labels.dat <==
bar y label
0.65 0.535156 K64
0.9 0.186523 K16
0.95 0.111328 K2


==> plots/data/cross_scheme/firmstamp-adaptive.dat <==
bar y em ep n
0.65 0.535156 0.0302734 0.0302734 1024
0.7 0.487305 0.0302734 0.0302734 1024
0.75 0.4375 0.0302734 0.03125 1024
0.8 0.336914 0.0273438 0.0292969 1024
0.85 0.264648 0.0185547 0.0283203 1024
0.9 0.186523 0.0214844 0.0234375 1024
0.95 0.111328 0.00976562 0.0234375 1024


==> plots/data/cross_scheme/firmstamp-dipper-labels.dat <==
bar y label
0.65 0.255859 L80
0.8 0.108398 L40
0.95 0.0429688 O80


==> plots/data/cross_scheme/firmstamp-dipper.dat <==
bar y em ep n
0.65 0.255859 0.0253906 0.0253906 1024
0.7 0.191406 0.0234375 0.0224609 1024
0.75 0.129883 0.015625 0.0205078 1024
0.8 0.108398 0.0175781 0.0195312 1024
0.85 0.0898438 0.0136719 0.0195312 1024
0.9 0.0654297 0.00976562 0.0175781 1024
0.95 0.0429688 0.0078125 0.0136719 1024


==> plots/data/cross_scheme/firmstamp-sentence-labels.dat <==
bar y label
0.65 0.0830078 Par
0.85 0.0634766 Par+B
0.9 0.0517578 Par


==> plots/data/cross_scheme/firmstamp-sentence.dat <==
bar y em ep n
0.65 0.0830078 0.0126953 0.0185547 1024
0.7 0.0820312 0.0136719 0.0175781 1024
0.75 0.0791016 0.0126953 0.0175781 1024
0.8 0.0712891 0.0136719 0.0166016 1024
0.85 0.0634766 0.0117188 0.0166016 1024
0.9 0.0517578 0.0107422 0.0146484 1024
0.95 0.0283203 0.0078125 0.0117188 1024


==> plots/data/cross_scheme/kfirmstamp-adaptive-base.dat <==
bar y em ep n
0.65 0.166016 0.0205078 0.0224609 1024
0.7 0.157227 0.0185547 0.0224609 1024
0.75 0.148438 0.0166016 0.0224609 1024
0.8 0.130859 0.0136719 0.0214844 1024
0.85 0.118164 0.0136719 0.0214844 1024
0.9 0.0849609 0.00976562 0.0195312 1024
0.95 0.0615234 0.0117188 0.015625 1024


==> plots/data/cross_scheme/kfirmstamp-adaptive-labels.dat <==
bar y label
0.65 0.296875 K64
0.7 0.277344 K32
0.9 0.108398 K8
0.95 0.0634766 K2


==> plots/data/cross_scheme/kfirmstamp-adaptive.dat <==
bar y em ep n
0.65 0.296875 0.0185547 0.0302734 1024
0.7 0.277344 0.0185547 0.03125 1024
0.75 0.248047 0.0175781 0.03125 1024
0.8 0.193359 0.0214844 0.0263672 1024
0.85 0.158203 0.0175781 0.0244141 1024
0.9 0.108398 0.0136719 0.0205078 1024
0.95 0.0634766 0.0078125 0.0175781 1024


==> plots/data/cross_scheme/kfirmstamp-dipper-labels.dat <==
bar y label
0.65 0.138672 L80
0.75 0.0849609 L40


==> plots/data/cross_scheme/kfirmstamp-dipper.dat <==
bar y em ep n
0.65 0.138672 0.0195312 0.0224609 1024
0.7 0.0966797 0.0146484 0.0195312 1024
0.75 0.0849609 0.015625 0.0166016 1024
0.8 0.0673828 0.0146484 0.0146484 1024
0.85 0.0605469 0.0136719 0.0146484 1024
0.9 0.0449219 0.00976562 0.0126953 1024
0.95 0.0244141 0.00585938 0.00976562 1024


==> plots/data/cross_scheme/kfirmstamp-sentence-labels.dat <==
bar y label
0.65 0.0654297 Peg+B
0.8 0.046875 Par+B
0.9 0.0332031 Par


==> plots/data/cross_scheme/kfirmstamp-sentence.dat <==
bar y em ep n
0.65 0.0654297 0.0117188 0.0166016 1024
0.7 0.0634766 0.0126953 0.015625 1024
0.75 0.0595703 0.0126953 0.0146484 1024
0.8 0.046875 0.00878906 0.0166016 1024
0.85 0.0449219 0.00878906 0.0136719 1024
0.9 0.0332031 0.00878906 0.0117188 1024
0.95 0.0185547 0.00585938 0.00878906 1024


==> plots/data/cross_scheme/ksemstamp-adaptive-labels.dat <==
bar y label
0.65 0.579102 K64
0.85 0.419922 K16
0.95 0.21582 K8


==> plots/data/cross_scheme/ksemstamp-adaptive.dat <==
bar y em ep n
0.65 0.579102 0.0283203 0.0302734 1024
0.7 0.556641 0.0273438 0.0302734 1024
0.75 0.522461 0.0224609 0.0302734 1024
0.8 0.464844 0.0185547 0.0332031 1024
0.85 0.419922 0.0244141 0.03125 1024
0.9 0.333008 0.0224609 0.0292969 1024
0.95 0.21582 0.0136719 0.0283203 1024


==> plots/data/cross_scheme/ksemstamp-dipper-labels.dat <==
bar y label
0.65 0.608398 O80


==> plots/data/cross_scheme/ksemstamp-dipper.dat <==
bar y em ep n
0.65 0.608398 0.0292969 0.0283203 1024
0.7 0.589844 0.0302734 0.0302734 1024
0.75 0.555664 0.0292969 0.03125 1024
0.8 0.481445 0.0302734 0.03125 1024
0.85 0.416992 0.03125 0.0322266 1024
0.9 0.302734 0.0273438 0.0283203 1024
0.95 0.179688 0.0234375 0.0244141 1024


==> plots/data/cross_scheme/ksemstamp-sentence-labels.dat <==
bar y label
0.65 0.09375 Peg+B
0.8 0.0751953 Par
0.85 0.0664062 Par+B
0.95 0.0273438 Par


==> plots/data/cross_scheme/ksemstamp-sentence.dat <==
bar y em ep n
0.65 0.09375 0.0136719 0.0185547 1024
0.7 0.0917969 0.0136719 0.0185547 1024
0.75 0.0869141 0.0126953 0.0175781 1024
0.8 0.0751953 0.0117188 0.0175781 1024
0.85 0.0664062 0.0117188 0.015625 1024
0.9 0.0517578 0.0117188 0.0136719 1024
0.95 0.0273438 0.00683594 0.0107422 1024


==> plots/data/cross_scheme/pmark-online-adaptive-labels.dat <==
bar y label
0.65 0.726562 K64
0.8 0.610352 K16
0.95 0.311523 K8


==> plots/data/cross_scheme/pmark-online-adaptive.dat <==
bar y em ep n
0.65 0.726562 0.0205078 0.0273438 1024
0.7 0.708984 0.0214844 0.0273438 1024
0.75 0.675781 0.0195312 0.0292969 1024
0.8 0.610352 0.0185547 0.03125 1024
0.85 0.552734 0.0224609 0.0302734 1024
0.9 0.460938 0.0224609 0.0302734 1024
0.95 0.311523 0.0224609 0.0283203 1024


==> plots/data/cross_scheme/pmark-online-dipper-labels.dat <==
bar y label
0.65 0.532227 O80
0.8 0.408203 O40


==> plots/data/cross_scheme/pmark-online-dipper.dat <==
bar y em ep n
0.65 0.532227 0.0292969 0.0283203 1024
0.7 0.516602 0.0283203 0.0292969 1024
0.75 0.480469 0.0234375 0.0292969 1024
0.8 0.408203 0.0224609 0.0302734 1024
0.85 0.351562 0.0263672 0.0292969 1024
0.9 0.268555 0.0283203 0.0263672 1024
0.95 0.162109 0.0234375 0.0234375 1024


==> plots/data/cross_scheme/pmark-online-sentence-labels.dat <==
bar y label
0.65 0.0683594 Par
0.95 0.0136719 Par+B


==> plots/data/cross_scheme/pmark-online-sentence.dat <==
bar y em ep n
0.65 0.0683594 0.0126953 0.015625 1024
0.7 0.0664062 0.0126953 0.015625 1024
0.75 0.0654297 0.0146484 0.015625 1024
0.8 0.0605469 0.0146484 0.015625 1024
0.85 0.0488281 0.0117188 0.0136719 1024
0.9 0.0283203 0.0078125 0.00976562 1024
0.95 0.0136719 0.00390625 0.0078125 1024


==> plots/data/cross_scheme/samark-adaptive-base.dat <==
bar y em ep n
0.65 0.545898 0.03125 0.0302734 1024
0.7 0.532227 0.0302734 0.03125 1024
0.75 0.507812 0.0302734 0.0302734 1024
0.8 0.454102 0.0292969 0.0302734 1024
0.85 0.405273 0.0224609 0.0302734 1024
0.9 0.326172 0.0214844 0.03125 1024
0.95 0.21582 0.0175781 0.0273438 1024


==> plots/data/cross_scheme/samark-adaptive-labels.dat <==
bar y label
0.65 0.612305 K64
0.75 0.535156 K16
0.8 0.479492 K8
0.9 0.326172 K2
0.95 0.249023 K1


==> plots/data/cross_scheme/samark-adaptive.dat <==
bar y em ep n
0.65 0.612305 0.0224609 0.0322266 1024
0.7 0.572266 0.0205078 0.0332031 1024
0.75 0.535156 0.0214844 0.03125 1024
0.8 0.479492 0.0302734 0.0322266 1024
0.85 0.425781 0.0292969 0.03125 1024
0.9 0.326172 0.0175781 0.0302734 1024
0.95 0.249023 0.0214844 0.0273438 1024


==> plots/data/cross_scheme/samark-dipper-labels.dat <==
bar y label
0.65 0.425781 L80
0.7 0.359375 L40
0.9 0.186523 O20


==> plots/data/cross_scheme/samark-dipper.dat <==
bar y em ep n
0.65 0.425781 0.0302734 0.0292969 1024
0.7 0.359375 0.0263672 0.03125 1024
0.75 0.335938 0.0292969 0.0302734 1024
0.8 0.291992 0.0263672 0.0283203 1024
0.85 0.239258 0.0205078 0.0273438 1024
0.9 0.186523 0.0175781 0.0244141 1024
0.95 0.112305 0.0146484 0.0195312 1024


==> plots/data/cross_scheme/samark-sentence-labels.dat <==
bar y label
0.65 0.28418 Peg+B
0.8 0.226562 Par
0.9 0.15625 Par+B


==> plots/data/cross_scheme/samark-sentence.dat <==
bar y em ep n
0.65 0.28418 0.0273438 0.0283203 1024
0.7 0.276367 0.0283203 0.0283203 1024
0.75 0.261719 0.0273438 0.0273438 1024
0.8 0.226562 0.0185547 0.0292969 1024
0.85 0.199219 0.0224609 0.0253906 1024
0.9 0.15625 0.0195312 0.0234375 1024
0.95 0.107422 0.0185547 0.0205078 1024


==> plots/data/cross_scheme/semstamp-adaptive-labels.dat <==
bar y label
0.65 0.766602 K32
0.9 0.478516 K16
0.95 0.34375 K2


==> plots/data/cross_scheme/semstamp-adaptive.dat <==
bar y em ep n
0.65 0.766602 0.0244141 0.0253906 1024
0.7 0.743164 0.0253906 0.0273438 1024
0.75 0.716797 0.0263672 0.0263672 1024
0.8 0.649414 0.0273438 0.0283203 1024
0.85 0.578125 0.0195312 0.03125 1024
0.9 0.478516 0.0126953 0.0341797 1024
0.95 0.34375 0.0214844 0.03125 1024


==> plots/data/cross_scheme/semstamp-dipper-labels.dat <==
bar y label
0.65 0.767578 O80
0.9 0.397461 O40


==> plots/data/cross_scheme/semstamp-dipper.dat <==
bar y em ep n
0.65 0.767578 0.0273438 0.0253906 1024
0.7 0.74707 0.0283203 0.0263672 1024
0.75 0.705078 0.0283203 0.0273438 1024
0.8 0.605469 0.0302734 0.0283203 1024
0.85 0.518555 0.0234375 0.0302734 1024
0.9 0.397461 0.0224609 0.03125 1024
0.95 0.248047 0.0244141 0.0273438 1024


==> plots/data/cross_scheme/semstamp-sentence-labels.dat <==
bar y label
0.65 0.220703 Par
0.9 0.119141 Par+B


==> plots/data/cross_scheme/semstamp-sentence.dat <==
bar y em ep n
0.65 0.220703 0.0205078 0.0253906 1024
0.7 0.212891 0.0214844 0.0263672 1024
0.75 0.207031 0.0224609 0.0253906 1024
0.8 0.188477 0.0214844 0.0244141 1024
0.85 0.158203 0.0185547 0.0244141 1024
0.9 0.119141 0.015625 0.0214844 1024
0.95 0.0693359 0.0136719 0.0175781 1024


==> plots/data/fidelity_robustness/points.dat <==
id fidelity fem fep asr aem aep n
0 80.3955 1.54427 1.54427 47.8516 1.26953 3.41797 1024
1 80.6006 1.48205 1.48205 33.3008 2.24609 2.92969 1024
2 86.0319 1.18369 1.18369 46.0938 2.24609 3.02734 1024
3 81.5007 1.30872 1.30872 32.6172 1.36719 3.41797 1024
4 78.6296 1.49002 1.49002 18.6523 2.05078 2.34375 1024
5 76.2419 1.55665 1.55665 10.8398 1.36719 2.05078 1024


==> plots/data/teaser/firmstamp.dat <==
bar y em ep n
0.65 0.535156 0.0302734 0.0302734 1024
0.7 0.487305 0.0302734 0.0302734 1024
0.75 0.4375 0.0302734 0.03125 1024
0.8 0.336914 0.0273438 0.0292969 1024
0.85 0.264648 0.0185547 0.0283203 1024
0.9 0.186523 0.0205078 0.0234375 1024
0.95 0.111328 0.00976562 0.0234375 1024


==> plots/data/teaser/kfirmstamp.dat <==
bar y em ep n
0.65 0.296875 0.0185547 0.0302734 1024
0.7 0.277344 0.0185547 0.03125 1024
0.75 0.248047 0.0175781 0.03125 1024
0.8 0.193359 0.0214844 0.0263672 1024
0.85 0.158203 0.0175781 0.0244141 1024
0.9 0.108398 0.0136719 0.0205078 1024
0.95 0.0634766 0.00585938 0.0175781 1024


==> plots/data/teaser/ksemstamp.dat <==
bar y em ep n
0.65 0.608398 0.0263672 0.0283203 1024
0.7 0.589844 0.0273438 0.0302734 1024
0.75 0.555664 0.0273438 0.03125 1024
0.8 0.481445 0.0214844 0.03125 1024
0.85 0.419922 0.0175781 0.0341797 1024
0.9 0.333008 0.0224609 0.0292969 1024
0.95 0.21582 0.0136719 0.0283203 1024


==> plots/data/teaser/pmark-online.dat <==
bar y em ep n
0.65 0.726562 0.0205078 0.0273438 1024
0.7 0.708984 0.0214844 0.0273438 1024
0.75 0.675781 0.0195312 0.0292969 1024
0.8 0.610352 0.0185547 0.03125 1024
0.85 0.552734 0.0224609 0.0302734 1024
0.9 0.460938 0.0224609 0.0302734 1024
0.95 0.311523 0.0224609 0.0283203 1024


==> plots/data/teaser/samark.dat <==
bar y em ep n
0.65 0.612305 0.0224609 0.0322266 1024
0.7 0.572266 0.0205078 0.0332031 1024
0.75 0.535156 0.0214844 0.03125 1024
0.8 0.479492 0.0292969 0.0322266 1024
0.85 0.425781 0.0263672 0.03125 1024
0.9 0.326172 0.0136719 0.0341797 1024
0.95 0.249023 0.0214844 0.0273438 1024


==> plots/data/teaser/semstamp.dat <==
bar y em ep n
0.65 0.767578 0.015625 0.0292969 1024
0.7 0.74707 0.0166016 0.0283203 1024
0.75 0.716797 0.0214844 0.0273438 1024
0.8 0.649414 0.0273438 0.0283203 1024
0.85 0.578125 0.0195312 0.03125 1024
0.9 0.478516 0.0126953 0.0341797 1024
0.95 0.34375 0.0214844 0.03125 1024


==> plots/data/transfer/pmark-band.dat <==
x y lo hi n
0.0276958 0.0340553 0.0154939 0.0576784 3678
0.0791357 0.0985434 0.0685362 0.137728 4629
0.131605 0.171559 0.126949 0.228226 4176
0.183946 0.246755 0.19255 0.308874 3385
0.236994 0.324064 0.258796 0.397559 2740
0.291649 0.408405 0.341022 0.484713 2862
0.346043 0.493215 0.420681 0.567721 3765
0.398793 0.573882 0.504057 0.653108 6067
0.450854 0.65211 0.576676 0.729815 8952
0.502759 0.733614 0.656157 0.814197 10900
0.554477 0.807443 0.732235 0.881866 10562
0.605867 0.873487 0.801992 0.938342 7496
0.65666 0.919045 0.856379 0.976018 3455
0.707649 0.957133 0.907757 1.00402 1071
0.7569 0.984443 0.940585 1.03606 168


==> plots/data/transfer/semstamp-band.dat <==
x y lo hi n
0.010326 1.78814e-07 1.78814e-07 0.0127276 9352
0.0775084 0.107206 0.0589733 0.179813 4530
0.128637 0.19436 0.115045 0.303909 4259
0.179866 0.303656 0.201844 0.43776 3592
0.232479 0.43136 0.298651 0.571018 2887
0.285485 0.56027 0.412855 0.706099 2661
0.338301 0.700009 0.561106 0.833812 3789
0.390168 0.79136 0.671914 0.889506 5278
0.441511 0.874248 0.772948 0.946017 8272
0.492833 0.933103 0.854946 0.983822 10000
0.543498 0.968345 0.916383 1.00955 10345
0.593785 0.989019 0.95196 1.02363 8670
0.643101 1.00014 0.967219 1.03013 4876
0.693141 1.00123 0.966776 1.03174 1527
0.743824 1.00227 0.96993 1.03064 329
0.79642 1.00195 0.964062 1.02781 34


==> plots/data/whitebox/asr-kfirmstamp.dat <==
K y em ep n
4 0.194336 0.0234375 0.0244141 1024
8 0.280273 0.0273438 0.0292969 1024
16 0.366211 0.0302734 0.03125 1024
32 0.392578 0.0283203 0.0302734 1024
64 0.397461 0.0302734 0.0283203 1024


==> plots/data/whitebox/asr-ksemstamp.dat <==
K y em ep n
4 0.522461 0.0302734 0.03125 1024
8 0.592773 0.0302734 0.0302734 1024
16 0.654297 0.0273438 0.0292969 1024
32 0.655273 0.0283203 0.0292969 1024
64 0.635742 0.0302734 0.03125 1024


==> plots/data/whitebox/evasion-kfirmstamp.dat <==
K y em ep n
4 0.295898 0.0263672 0.0283203 1024
8 0.480469 0.0292969 0.0322266 1024
16 0.625977 0.0302734 0.0302734 1024
32 0.755859 0.0263672 0.0253906 1024
64 0.854492 0.0214844 0.0205078 1024


==> plots/data/whitebox/evasion-ksemstamp.dat <==
K y em ep n
4 0.702148 0.0283203 0.0283203 1024
8 0.839844 0.0214844 0.0224609 1024
16 0.926758 0.0166016 0.015625 1024
32 0.958008 0.0136719 0.0117188 1024
64 0.972656 0.00976562 0.00878906 1024


==> plots/data/whitebox/quality-pass-given-evasion-kfirmstamp.dat <==
K y em ep n
4 0.656766 0.0541167 0.0507173 303
8 0.583333 0.0439394 0.0426997 492
16 0.585023 0.0390016 0.0395872 641
32 0.51938 0.0329985 0.0363196 774
64 0.465143 0.0342673 0.0314711 875


==> plots/data/whitebox/quality-pass-given-evasion-ksemstamp.dat <==
K y em ep n
4 0.744089 0.032763 0.0310834 719
8 0.705814 0.0303963 0.0309092 860
16 0.706006 0.0286559 0.0292563 949
32 0.683996 0.0294505 0.0289574 981
64 0.653614 0.029372 0.0314407 996

